Multi-scale graph principal component analysis for connectomics

In brain connectomics, the cortical surface is parcellated into different regions of interest (ROIs) prior to statistical analysis. The brain connectome for each individual can then be represented as a graph, with the nodes corresponding to ROIs and edges to connections between ROIs. Such a graph can be summarized as an adjacency matrix, with each cell containing the strength of connection between a pair of ROIs. These matrices are symmetric with the diagonal elements corresponding to self-connections typically excluded. A major disadvantage of such representations of the connectome is their sensitivity to the chosen ROIs, including critically the number of ROIs and hence the scale of the graph. As the scale becomes finer and more ROIs are used, graphs become increasingly sparse. Clearly, the results of downstream statistical analyses can be highly dependent on the chosen parcellation. To solve this problem, we propose a multi-scale graph factorization, which links together scale-specific factorizations through a common set of individual-specific scores. These scores summarize an individual's brain structure combining information across measurement scales. We obtain a simple and efficient algorithm for implementation, and illustrate substantial advantages over single scale approaches in simulations and analyses of the Human Connectome Project dataset.

==> tables.txt <==
%%%%%%%%%%%%%%%%%%%%%%%% PT_L %%%%%%%%%%%%%%%%%%%%%%%% 
\begin{table}[!h]
\centering \setlength{\tabcolsep}{1.1pt}
\begin{tabular}{|l|l|c|c|c|c|c|} \hline
\begin{tabular}{l} Tracking \\ orientation \end{tabular} &
 Mask &
\begin{tabular}{c} Bundle \\ vol. ($cm^3$) \end{tabular} &
\begin{tabular}{c} Dice index \end{tabular} &
\begin{tabular}{c} Average \\ length (cm) \end{tabular} &
\begin{tabular}{c} \% of valid \\ streamlines \end{tabular} &
\begin{tabular}{c} Efficiency \\ (\%) \end{tabular} \\ \hline
FOD     & WM &  \footnotesize{$9.8004\pm3.4162$}   & \footnotesize{$0.6346\pm0.1223$} & \footnotesize{$12.5833\pm0.3839$} & \footnotesize{$0.2934\pm0.1994$} & \footnotesize{$1.3004\pm0.9156$} \\ \hline
FOD     & BS &  \footnotesize{$14.6980\pm4.0023$}   & \footnotesize{$0.7126\pm0.1011$} & \footnotesize{$12.6611\pm0.3182$} & \footnotesize{$0.6714\pm0.3841$} & \footnotesize{$4.0083\pm2.4490$} \\ \hline
E-FOD   & BS &  \footnotesize{$27.9520\pm6.2421$}   & \footnotesize{$0.8574\pm0.063$} & \footnotesize{$12.1641\pm0.2992$} & \footnotesize{$3.9171\pm1.9468$} & \footnotesize{$11.7270\pm6.4883$} \\ \hline
\end{tabular}
\end{table} 


%%%%%%%%%%%%%%%%%%%%%%%% PT_R %%%%%%%%%%%%%%%%%%%%%%%% 
\begin{table}[!h]
\centering \setlength{\tabcolsep}{1.1pt}
\begin{tabular}{|l|l|c|c|c|c|c|} \hline
\begin{tabular}{l} Tracking \\ orientation \end{tabular} &
 Mask &
\begin{tabular}{c} Bundle \\ vol. ($cm^3$) \end{tabular} &
\begin{tabular}{c} Dice index \end{tabular} &
\begin{tabular}{c} Average \\ length (cm) \end{tabular} &
\begin{tabular}{c} \% of valid \\ streamlines \end{tabular} &
\begin{tabular}{c} Efficiency \\ (\%) \end{tabular} \\ \hline
FOD     & WM &  \footnotesize{$6.5634\pm2.7446$}   & \footnotesize{$0.5142\pm0.1470$} & \footnotesize{$12.0292\pm0.3237$} & \footnotesize{$0.1378\pm0.0953$} & \footnotesize{$0.5825\pm0.4197$} \\ \hline
FOD     & BS &  \footnotesize{$11.0806\pm3.4171$}   & \footnotesize{$0.6414\pm0.1263$} & \footnotesize{$12.0716\pm0.2607$} & \footnotesize{$0.3837\pm0.2171$} & \footnotesize{$2.2066\pm1.3227$}\\ \hline
E-FOD   & BS &  \footnotesize{$25.2691\pm5.3279$}   & \footnotesize{$0.8298\pm0.0639$} & \footnotesize{$11.5908\pm0.2383$} & \footnotesize{$2.4210\pm1.1928$} & \footnotesize{$7.2553\pm3.9494$} \\ \hline
\end{tabular}
\end{table} 


%%%%%%%%%%%%%%%%%%%%%%%% CC %%%%%%%%%%%%%%%%%%%%%%%% 
\begin{table}[!h]
\centering \setlength{\tabcolsep}{1.1pt}
\begin{tabular}{|l|l|c|c|c|c|c|} \hline
\begin{tabular}{l} Tracking \\ orientation \end{tabular} &
 Mask &
\begin{tabular}{c} Bundle \\ vol. (cm³) \end{tabular} &
\begin{tabular}{c} Dice index \end{tabular} &
\begin{tabular}{c} Average \\ length (cm) \end{tabular} &
\begin{tabular}{c} \% of valid \\ streamlines \end{tabular} &
\begin{tabular}{c} Efficiency \\ (\%) \end{tabular} \\ \hline
FOD     & WM &  \footnotesize{$25.7822\pm6.5770$}   & \footnotesize{$0.6543\pm0.1147$} & \footnotesize{$11.2472\pm0.3656$} & \footnotesize{$0.7238\pm0.3287$} & \footnotesize{$2.8852\pm1.3866$} \\ \hline
FOD     & BS &  \footnotesize{$49.5086\pm7.3982$}   & \footnotesize{$0.7780\pm0.0702$} & \footnotesize{$11.4930\pm0.3084$} & \footnotesize{$2.6847\pm0.8477$} & \footnotesize{$14.0949\pm5.1704$} \\ \hline
E-FOD   & BS &  \footnotesize{$87.2339\pm7.7090$}   & \footnotesize{$0.8646\pm0.0556$} & \footnotesize{$11.5253\pm0.2646$} & \footnotesize{$12.2018\pm3.4560$} & \footnotesize{$30.3210\pm9.9591$} \\ \hline
\end{tabular}
\end{table} 

%%%%%%%%%%%%%%%%%%%%%%%% AF_L %%%%%%%%%%%%%%%%%%%%%%%% 
\begin{table}[!h]
\centering \setlength{\tabcolsep}{1.1pt}
\begin{tabular}{|l|l|c|c|c|c|c|} \hline
\begin{tabular}{l} Tracking \\ orientation \end{tabular} &
 Mask &
\begin{tabular}{c} Bundle \\ vol. ($cm^3$) \end{tabular} &
\begin{tabular}{c} Dice index \end{tabular} &
\begin{tabular}{c} Average \\ length (cm) \end{tabular} &
\begin{tabular}{c} \% of valid \\ streamlines \end{tabular} &
\begin{tabular}{c} Efficiency \\ (\%) \end{tabular} \\ \hline
FOD     & WM &  \footnotesize{$54.2141\pm9.4864$}   & \footnotesize{$0.6962\pm0.0813$} & \footnotesize{$10.6111\pm1.2998$} & \footnotesize{$1.2351\pm0.4469$} & \footnotesize{$4.9211\pm1.9354$} \\ \hline
FOD     & BS &  \footnotesize{$56.2679\pm10.0643$}   & \footnotesize{$0.7012\pm0.0790$} & \footnotesize{$10.7848\pm1.2588$} & \footnotesize{$1.4856\pm0.5520$} & \footnotesize{$7.9948\pm3.2832$} \\ \hline
E-FOD   & BS &  \footnotesize{$110.0333\pm10.2262$}   & \footnotesize{$0.7515\pm0.061$} & \footnotesize{$12.2938\pm0.7164$} & \footnotesize{$9.7446\pm2.8033$} & \footnotesize{$32.2597\pm11.1393$} \\ \hline
\end{tabular}
\end{table} 

%%%%%%%%%%%%%%%%%%%%%%%% AF_R %%%%%%%%%%%%%%%%%%%%%%%% 
\begin{table}[!h]
\centering \setlength{\tabcolsep}{1.1pt}
\begin{tabular}{|l|l|c|c|c|c|c|} \hline
\begin{tabular}{l} Tracking \\ orientation \end{tabular} &
 Mask &
\begin{tabular}{c} Bundle \\ vol. ($cm^3$) \end{tabular} &
\begin{tabular}{c} Dice index \end{tabular} &
\begin{tabular}{c} Average \\ length (cm) \end{tabular} &
\begin{tabular}{c} \% of valid \\ streamlines \end{tabular} &
\begin{tabular}{c} Efficiency \\ (\%) \end{tabular} \\ \hline
FOD     & WM &  \footnotesize{$35.8867\pm9.9711$}   & \footnotesize{$0.5791\pm0.1311$} & \footnotesize{$9.3471\pm2.4354$} & \footnotesize{$0.7725\pm0.3642$} & \footnotesize{$2.7138\pm1.6037$} \\ \hline
FOD     & BS &  \footnotesize{$37.9919\pm10.2581$}   & \footnotesize{$0.5888\pm0.1256$} & \footnotesize{$9.5544\pm2.3692$} & \footnotesize{$0.9546\pm0.4373$} & \footnotesize{$4.6168\pm2.6899$} \\ \hline
E-FOD   & BS &  \footnotesize{$81.8414\pm12.9908$}   & \footnotesize{$0.8008\pm0.061$} & \footnotesize{$11.5968\pm0.8214$} & \footnotesize{$5.9488\pm2.4621$} & \footnotesize{$18.8885\pm9.1503$} \\ \hline
\end{tabular}
\caption{Quantitative results from our three experiments with the left Pyramidal Tracts from the 39 validation subjects averaged together.} 
\end{table} 
